Beyond Flat GelSight Sensors: Simulation of Optical Tactile Sensors of Complex Morphologies for Sim2Real Learning

Recently, several morphologies, each with its advantages, have been proposed for the \textit{GelSight} high-resolution tactile sensors. However, existing simulation methods are limited to flat-surface sensors, which prevents their usage with the newer sensors of non-flat morphologies in Sim2Real experiments. In this paper, we extend a previously proposed GelSight simulation method developed for flat-surface sensors and propose a novel method for curved sensors. In particular, we address the simulation of light rays travelling through a curved tactile membrane in the form of geodesic paths. The method is validated by simulating the finger-shaped GelTip sensor and comparing the generated synthetic tactile images against the corresponding real images. Our extensive experiments show that combining the illumination generated from the geodesic paths, with a background image from the real sensor, produces the best results when compared to the lighting generated by direct linear paths in the same conditions. As the method is parameterised by the sensor mesh, it can be applied in principle to simulate a tactile sensor of any morphology. The proposed method not only unlocks simulating existing optical tactile sensors of complex morphologies but also enables experimenting with sensors of novel morphologies, before the fabrication of the real sensor. Project website: https://danfergo.github.io/geltip-sim

==> fields_compute_times.txt <==
execution times light fields:


LINEAR
duration seconds: 0.12110185623168945
duration minutes: 0.0020183642705281575
duration hours: 3.363940450880263e-05

duration seconds: 0.1229703426361084
duration minutes: 0.0020495057106018066
duration hours: 3.415842851003011e-05

duration seconds: 0.12125062942504883
duration minutes: 0.0020208438237508137
duration hours: 3.3680730395846895e-05


PLANE:
duration seconds: 21468.490568637848
duration minutes: 357.80817614396415
duration hours: 5.963469602399402
duration seconds: 19567.85393691063
duration minutes: 326.1308989485105
duration hours: 5.4355149824751745
duration seconds: 21441.507658481598
duration minutes: 357.3584609746933
duration hours: 5.955974349578222

8-cores 
duration seconds: 10073.568978071213
duration minutes: 167.89281630118688
duration hours: 2.7982136050197814

GEODESIC:
duration seconds: 15140.197054386139
duration minutes: 252.3366175731023
duration hours: 4.205610292885039
duration seconds: 15120.622016906738
duration minutes: 252.01036694844564
duration hours: 4.200172782474094
duration seconds: 15612.872983932495
duration minutes: 260.21454973220824
duration hours: 4.336909162203471


TRANPORT:
generating light field transport 0
duration seconds: 13.11322808265686
duration minutes: 0.21855380137761435
duration hours: 0.0036425633562935725
generating light field transport 1
duration seconds: 13.353633642196655
duration minutes: 0.2225605607032776
duration hours: 0.00370934267838796
generating light field transport 2
duration seconds: 13.668349504470825
duration minutes: 0.22780582507451375
duration hours: 0.003796763751241896

qq
